Black hole masses of tidal disruption event host galaxies II

We present new medium resolution, optical long-slit spectra of a sample of 6 UV/optical and 15 X-ray selected tidal disruption event candidate host galaxies. We measure emission line ratios from the optical spectra, finding that the large majority of hosts are quiescent galaxies, while those displaying emission lines are generally consistent with star-formation dominated environments; only 3 sources show clear evidence of nuclear activity. We measure bulge velocity dispersions using absorption lines and infer host black hole (BH) masses using the M-$\sigma$ relation. While the optical and X-ray host BH masses are statistically consistent with coming from the same parent distribution, the optical host distribution has a visible peak near $M_{\rm BH} \sim 10^6 M_\odot$, whereas the X-ray host distribution appears flat in $M_{\rm BH}$. We find a subset of X-ray selected candidates that are hosted in galaxies significantly less luminous (M$_{\rm g}$$\sim$-16) and less massive (stellar mass$\sim$10$^{8.5-9}$M$_{\odot}$) than those of optical events. Using statistical tests we find suggestive evidence that, in terms of black hole mass, stellar mass and absolute magnitude, the hard X-ray hosts differ from the UV/optical and soft X-ray samples. Similar to individual studies, we find that the emission region size for the X-ray sample is much smaller than the optical emission region, consistent with a compact accretion disk. We find a typical Eddington ratio of the X-ray emission is $\sim$0.01, as opposed to the optical events which have L$_{\rm BB}$$\sim$L$_{\rm Edd}$.

==> table2_ascii.dat <==
Name,sigma,dsigma,log(M_BH),M_BH_err_up,M_BH_err_down,M_g,log(M_star),Lmax,err_Lmax_up,err_Lmax_down,R_BB,err_R_BB_up,err_R_BB_down
2MASXJ0249,43,4,4.93,+0.55,-0.53,-17.5,9.1,3.4e41,+3.6e41,-3.0e41,2.9e10,+3.3e10,-3.1e10
LEDA095953,-99,-99,-99,-99,-99,-99,-99,5.4e42,+5.8e42,-5.2e42,-99,-99,-99
2MASXJ1446,167,15,7.84,+0.54,-0.52,-19.6,9.8,4e42,+2e42,-2e42,9.9e10,+10e10,-10e10
3XMMJ1500,59,3,5.64,+0.45,-0.44,-19.1,9.3,6.2e43,+1.6e43,-1.3e43,3.9e11,+3.9e11,-3.9e11
3XMMJ1521,58,2,5.61,+0.41,-0.41,-19.2,9.9,3.2e43,+3.5e43,-2.9e43,2.8e11,+3.2e11,-3.1e11
NGC5905,97,5,6.69,+0.45,-0.44,-20.2,10.0,8.7e40,+9.3e40,-8.1e40,1.5e10,+1.7e10,-1.6e10
RBS1032,49,7,5.25,+0.67,-0.62,-17.7,9.0,5.0e41,+5.5e41,-4.4e41,3.5e10,+4.0e10,-3.8e10
RXJ1242A,-99,-99,-99,-99,-99,-20.5,10.3,4.0e42,+4.6e42,-2.8e42,-99,-99,-99
RXJ1420,131,13,7.33,+0.56,-0.54,-20.3,10.3,2.4e43,+2.6e43,-2.1e43,2.4e11,2.7e11,-2.6e11
RXJ1624,155,9,7.68,+0.45,-0.45,-20.8,10.4,2.4e43,+2.5e43,-2.3e43,2.4e11,+2.7e11,-2.7e11
SDSSJ0159,124,10,7.21,+0.52,-0.50,-21.8,10.7,1.1e44,+1.1e44,-1.0e44,5.2e11,+5.8e11,-5.7e11
SDSSJ1201,122,4,7.18,+0.41,-0.41,-20.6,10.4,1.0e45,+1.2e45,-0.8e45,1.6e12,+1.8e12,-1.7e12
SDSSJ1323,75,4,6.15,+0.46,-0.45,-18.9,9.8,2.0e44,+2.4e44,-1.6e44,7.0e11,+8.2e11,-7.5e11
PGC015259,-99,-99,-99,-99,-99,-18.6,9.5,1.6e44,0.8e44,0.8e44,-99,-99,-99
NGC6021,187,3,8.08,+0.37,-0.37,-20.4,10.3,1.8e44,0.9e44,0.9e44,-99,-99,-99
PGC1127938,31,2,4.29,+0.55,-0.54,-16.4,8.6,2.5e44,1.3e44,1.3e44,7.8e11,+8.1e11,-8.1e11
PGC1185375,41,7,4.86,+0.46,-0.45,-16.1,8.5,4.2e43,2.1e43,2.1e43,3.2e11,+3.3e11,-3.3e11
PGC133344,173,3,7.91,+0.38,-0.38,-19.9,10.1,3.5e44,1.8e44,1.8e44,9.3e11,+9.5e11,-9.5e11
PGC170392,169,3,7.86,+0.38,-0.38,-99,-99,2.8e44,1.4e44,1.4e44,8.3e11,+8.5e11,-8.5e11
UGC1791,41,4,4.86,+0.56,-0.54,-16.7,8.1,3.0e44,1.5e44,1.5e44,8.6e11,+8.8e11,-8.8e11
ASASSN15-lh,210,7,8.32,+0.41,-0.41,-21.4,10.8,4.2e45,+1.0e45,-0.9e45,3.9e15,+0.9e15,-0.9e15
ASASSN15-oi,61,7,5.71,+0.60,-0.57,-19.3,9.9,2.8e44,+0.7e44,-0.6e44,1.0e15,+0.2e15,-0.2e15
DES14C1kia,-99,-99,-99,-99,-99,-20.1,10.1,-99,-99,-99,-99,-99,-99
GALEXD1-9,65,6,5.85,+0.54,-0.53,-20.0,10.3,1.2e44,+0.3e44,-0.3e44,1.3e14,+0.3e14,-0.3e14
GALEXD23-H1,84,4,6.39,+0.44,-0.44,-20.1,10.3,9e43,+3e43,-2e43,1.5e14,+0.4e14,-0.4e14
PS1-11af,-99,-99,-99,-99,-99,-20.1,10.1,7.2e43,+0.8e43,-0.7e43,-99,-99,-99
SDSSTDE2,-99,-99,-99,-99,-99,-20.6,10.6,1.0e44,+0.1e44,-0.1e44,-99,-99,-99
ASASSN-14li,81,2,6.23,+0.39,-0.40,-18.8,9.6,6.2e43,+1.4e43,-1.2e43,2.4e14,+0.5e14,-0.5e14
ASASSN-14ae,53,2,5.42,+0.46,-0.46,-19.2,9.8,7.5e43,+1.6e43,-1.4e43,7e14,+1.5e14,-1.5e14
GALEXD3-13,133,6,7.36,+0.43,-0.44,-20.8,10.7,2.0e43,+0.2e43,-0.2e43,2.2e14,+0.2e14,-0.2e14
PTF-09ge,82,2,6.31,+0.39,-0.39,-19.5,10.1,1.3e43,+0.3e43,-0.3e43,9e14,+2e14,-2e14
PTF-09axc,60,4,5.68,+0.48,-0.49,-20.2,10.0,3.1e43,+0.4e43,-0.4e43,1.45e15,+0.03e15,-0.03e15
PTF-09djl,64,7,5.82,+0.56,-0.58,-19.6,10.1,2.5e44,+0.6e44,-0.5e44,9e14,+2e14,-2e14
iPTF-15af,106,2,6.88,+0.38,-0.38,-17.9,10.2,1.2e44,+1.1e44,-0.5e44,2.0e14,+1.3e14,-1.3e14
iPTF-16axa,82,3,6.34,+0.42,-0.42,-19.4,10.1,3.3e44,+0.9e44,-0.7e44,7.6e14,+1.5e14,-1.5e14
iPTF-16fnl,55,2,5.50,+0.42,-0.42,-19.8,9.8,3.3e43,+0.9e43,-0.7e43,1.8e14,+0.4e14,-0.4e14
PS1-10jh,65,3,5.85,+0.44,-0.44,-18.1,9.5,1.6e43,+0.3e43,-0.3e43,5.7e14,+0.9e14,-0.9e14
SDSSTDE1,126,7,7.25,+0.45,-0.46,-19.2,10.1,3e43,+1.0e43,-0.8e43,3.6e14,+0.1e14,-0.1e14
